Fuzzy Dark Matter and the 21cm Power Spectrum

We model the 21cm power spectrum across the Cosmic Dawn and the Epoch of Reionization (EoR) in fuzzy dark matter (FDM) cosmologies. The suppression of small mass halos in FDM models leads to a delay in the onset redshift of these epochs relative to cold dark matter (CDM) scenarios. This strongly impacts the 21cm power spectrum and its redshift evolution. The 21cm power spectrum at a given stage of the EoR/Cosmic Dawn process is also modified: in general, the amplitude of 21cm fluctuations is boosted by the enhanced bias factor of galaxy hosting halos in FDM. We forecast the prospects for discriminating between CDM and FDM with upcoming power spectrum measurements from HERA, accounting for degeneracies between astrophysical parameters and dark matter properties. If FDM constitutes the entirety of the dark matter and the FDM particle mass is 10-21eV, HERA can determine the mass to within 20 percent at 2-sigma confidence.

==> fdm_pk_reply.txt <==
Dear Prof. Gibson,

Below please find our detailed response to the referee report for our paper
"Fuzzy Dark Matter and the 21 cm Power Spectrum" (AAS29968). We would like to thank the referee for their comments which have helped to clarify and improve this manuscript. Changes to the manuscript are marked in red or "striked-out" for easy reference. 

Thank you for considering this revision.

Sincerely Yours,

Dana Jones
Skyler Palatnick
Richard Chen
Angus Beane
Adam Lidz


Major comments:

The authors model FDM using a cutoff in the power spectrum, while ignoring other effects (quantum potential, solitonic cores). This is a common assumption. However, this approach allows to link FDM masses with the mass of a dark matter particle in Warm Dark Matter cosmology (WDM). It would be interesting to see how the FDM constraints map to WDM.

The authors cite the paper by Munoz et al. 2020 which has a very similar analysis. Please describe in a more detailed way what are the differences between this manuscript and Munoz et al. 

** Yes, we thank the referee for this suggestion.  We have added a discussion regarding the case of WDM to the conclusions. The fiducial FDM model is roughly equivalent to a thermal relic WDM model with a particle mass of 2.6 eV. If this is the true model of the universe, HERA can constrain the particle mass to 8% in the moderate foreground removal scenario. 

** Yes, it is a good idea for us to compare with Munoz+ 2020. We added two paragraphs to the end of Section 5 discussing this. The main difference with Munoz+2020 is that they assume efficient star formation in smaller mass, molecular cooling halos, while we assume star formation is only efficient in atomic cooling halos. In their model the 21 cm fluctuations during the Cosmic Dawn are enhanced strongly by the Tseliakhovich-Hirata effect, and so they consequently find that the Cosmic Dawn is more detectable by HERA than in our case. However, note that their case assumes fairly efficient star formation at very high redshift and may therefore be disfavored by Planck tau_e constraints, for example. In any case, both studies firmly agree that HERA observations can provide interesting FDM constraints. 

Lines 210-215: The authors seem to fix the values of zeta, Tvir, Rmax and fstar. Please add a clear statement that these values are varied (and add the range) in Section 5, Fisher analysis.

** Thanks, we have clarified this in Section 2.1, and earlier noted that the Fisher derivatives are computed with additional simulations to compute two-sided derivatives (using a 5% step sizes). 

Although they are very well written, I found Sections 3 and 4 to be unnecessarily detailed and long. This has a danger of exhausting the reader by the time they get to the most interesting part of the Fisher analysis. Section 3 shows just two specific cases. Although it is interesting to see, the discussion could be much shorter and to the point, so that reader's attention is saved for the most interesting part. Section 4 is mainly comprised of a literature review, which seems to be too detailed for a theory paper (e.g., the discussions of the structure of the HERA array, uv plane, and details of the 21cmSENSE are unnecessary, although interesting). I think, these Sections could be significantly shortened. Moreover, 21cmSENSE is used to show power spectra in Section 3. So, wouldn't it be better to introduce it in the introduction (in a much shorter way)?

** We understand the referee's concern. We felt, however, that the length of Section 3 in particular was important to describe clearly the underlying physical processes at play (Wouthuysen-Field coupling, X-ray heating, reionization), and their delay in FDM. Although this is discussed in the context of CDM elsewhere in the literature, it helps to make our paper self-contained.

** As far as the HERA description in Section 4, we wanted to describe clearly the assumptions made in our forecasts regarding foreground cleaning and its impact. The understanding of these effects is still very much a work in progress in the community, and although the foreground scenarios from Pober+ are currently common in the literature, this may no longer be the case in the near future. Hence we believe it is important to state clearly the assumptions considered here. However, we have added the phrase: "Readers already familiar with HERA may wish to skip to the second to last paragraph of this section." to the beginning of Section 4.

Several times throughout the paper and before Section 5 (e.g., lines 704-705) the authors claim that "HERA measurements may provide an independent and powerful constraint on FDM." This is too strong of a statement given that, up to this point in the text, authors only considered one scenario per cosmology with all the astrophysical parameters fixed. In my opinion such a strong claims can be made only after a rigorous statistical analysis in which all the rest of the degrees of freedom (astro parameters) are marginalized over. I suggest that authors soften these statements.

** Yes, agreed. We have softened these statements. 

Fig 9: Why authors choose to show only low redshifts? It was mentioned that HERA is sensitive in a much broader redshift range up to z=27, while redshifts 12-15 were said to be contaminated by the FM. In the figure only low redshifts up to 13 are shown. It could be interesting to show a higher redshift in which Ly-a physics plays a more important role.

** Thanks, we have added a new figure (Figure 10) that shows Fisher matrix derivatives at higher redshifts. 

Minor comments:

Abstract: 
"This strongly impacts the 21 cm power spectrum and its redshift evolution. The 21 cm power spectrum 0 at a given stage of the EoR/Cosmic Dawn process is also modified:"
These two sentences carry the same information.

** Sorry the phrasing in the abstract was too condensed. The two sentences were meant to have a different meaning, and so we have edited to clarify. The intended meaning here is that the power spectra differ when compared at fixed average brightness temperature (fixed "stage" of the EoR/Cosmic Dawn), but varying redshift. In other words, FDM not only leads to an overall delay, but also changes the structure at a given average brightness temperature. We added wording to clarify, while keeping the text condensed for the abstract.

Line 21-22: the sentence seem cut. Not clear what "particle masses" refer to. It seems the numbers are missing.

** "Weak-scale" also specifies that the particle masses are of order 100 GeV or thereabouts. We added a remark to clarify.

Paragraph starting at Line 52: The discussed signatures also apply to warm dark matter (WDM). It would be useful for the reader if the similarities and differences between FDM and DM were discussed.

** Thanks, this is a good suggestion. We added a brief comment.

Lines 95-96: add citations. For example, implications of the EDGES detection for star formation were discussed in Schauer et al 2019, Fialkov & Barkana 2019, Reis et al. 2020.

** Done.

The authors acronym for EDGES (Line 91) and HERA (Line 117) and full name for the SKA (Line 121). It would be better to be consistent and either use acronyms for all the experiments, or full names for all. 

** Done, we switched to all acronyms. 

Lines 220-221: This sentence seems out of place. It discusses the UV photons, while the paragraph is about X-rays. 

** Thanks, we moved this sentence to the previous paragraph. 

Line 234: An unnecessary space before the ":"

** Fixed.

Fig 2: The choice of colours might not be optimal for colour-blind people. X-axis is labelled with capital Z, it should be small "z"

** Good catch - we have changed all of the figures to be colour-blind friendly, and have changed capital Z to lowercase z.

Line 368: The sentence has a typo "This results because ..."

** Fixed.

Line 454: should be "of FDM" not "in FDM"

** Fixed.

Fig 6: Hard to distinguish between solid and dotted lines. X-axis is labelled with capital Z, it should be small "z"

** We have modified the figure to be more legible, and added the lowercase z

Line 528: Typo in "This results because"

** Fixed.

Line 551: "Hydrogen Epoch of Reionization Array (HERA)" should be in the intro, with the acronym used throughout the paper.

** Fixed.

Line 565: "from 50-225" sounds like a typo. I am not sure the low-frequency feeds have already been installed. Please double-check. 

** Edited to reflect that HERA ultimately will observe in this range. 

Line 570: Apostrophes are not commonly used in scientific publications.

** Fixed.

** Finally, we have added a few additional references after receiving input from the community after our arXiv posting of the manuscript. 

